The large molecular gas fraction of post-starburst galaxies at z > 1

Post-starburst galaxies are sources that had the last major episode of star formation about 1 Gyr before the epoch of the observations and are on their way to quiescence. It is important to study such galaxies at redshift z > 1, during their main quenching phase, and estimate their molecular gas content to constrain the processes responsible for the cessation of star formation. We present CO(3-2) ALMA observations of two massive (Mstar ~ 5 x 10^10 Msun) post-starburst galaxies at z > 1. We measure their molecular gas fraction to be f_H2 = M_H2/Mstar ~ 8% - 16%, consistent with z < 1 post-starburst galaxies from the literature. The star formation efficiency of our targets is ~ 10x lower than that of star-forming galaxies at similar redshift, and they are outliers of the f_H2 - specific star formation rate (sSFR) relation of star-forming galaxies, as they have larger f_H2 than expected given their sSFR. The gas fraction of post-starbursts from our sample and the literature correlates with the Dn4000 spectral index, a proxy of the stellar population age. This suggests that their gas content decreases after the last major burst of star formation. Finally, one of our targets is undergoing a major merger phase with two highly star-forming companions. This hints at a picture where a perturber event (e.g., major merger) quenches star formation without completely removing the molecular gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
